Optical and Radar Observations of the February 2025 Falcon 9 Upper-Stage Re-entry

We investigate the February 19, 2025, re-entry of a Falcon 9 upper stage using optical observations from 43 meteor cameras across central Europe together with radar detections of re-entry plasma obtained with the 32.55 MHz SIMONe Germany multistatic radar system. Optical observations of fragment emissions between 85 and 36 km altitude were used to reconstruct 30 fragment trajectories, identify two main fragment families, and fit ballistic trajectories to estimate kinetic energy loss per unit mass. The optical detection-height distribution peaks near 60 km with a standard deviation of 10 km, and both optical and radar signatures occur in the same broad altitude region as the maximum kinetic-energy loss. Radar echoes were detected at altitudes between 55 and 75 km, and the radar-derived positions are consistent with those obtained from optical observations. Two distinct radar echo types associated with the re-entry plasma were identified: (1) specular trail echoes from overdense wake plasma, with radar cross-sections (RCS) of up to 60 dBsm, and (2) short-lived non-specular trail echoes with RCS values of 20--30 dBsm, exhibiting a delay of 1--2 s compared to optical signatures. The characteristic decay time of both echo types is approximately 1 s. In the radar-echo altitude range, the estimated Knudsen numbers for meter-scale fragments are well below unity, consistent with continuum-flow conditions and shock-driven plasma production rather than ordinary meteor-like impact ionization. These serendipitous radar observations demonstrate that the atmospheric re-entry of other spacecraft, including objects smaller than the Falcon 9 upper stage such as Starlink satellites, may likewise be detectable using comparable multistatic meteor radar systems deployed globally.

==> README_arxiv.txt <==
arXiv submission copy generated from main_annales.tex.

Main file: main_arxiv.tex
Line numbering is disabled in this copy with \AtBeginDocument{\nolinenumbers}.

Flat arXiv bundle: all files are in the archive root.

